Revealing the Chemical Structure of the Magellanic Clouds with APOGEE. I. Calculating Individual Stellar Ages of RGB Stars in the Large Magellanic Cloud

Stellar ages are critical for understanding the temporal evolution of a galaxy. We calculate the ages of over 6000 red giant branch stars in the Large Magellanic Cloud (LMC) observed with SDSS-IV / APOGEE-S. Ages are derived using multi-band photometry, spectroscopic parameters (T$_\text{eff}$, $\log{g}$, [Fe/H], and [$\alpha$/Fe]) and stellar isochrones and the assumption that the stars lie in a thin inclined plane to get accurate distances. The isochrone age and extinction are varied until a best match is found for the observed photometry. We perform validation using the APOKASC sample, which has asteroseismic masses and accurate ages, and find that our uncertainties are $\sim$20% and range from $\sim$1$-$3 Gyr for the calculated age values. Here we present the LMC age map as well as the age-radius relation and an accurate age-metallicity relation (AMR). The age map and age-radius relation reveal that recent star formation in the galaxy was more centrally located and that there is a slight dichotomy between the north and south with the northern fields being slightly younger. The northern fields that cover a known spiral arm have median ages of $\gtrsim$ 2 Gyr, which is the time when an interaction with the SMC is suggested to have happened. The AMR is mostly flat especially for older ages although recently (about 2.0-2.5 Gyr ago) there is an increase in the median [Fe/H]. Based on the time frame, this might also be attributed to the close interaction between the LMC and SMC.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
